LLOR: Automated Repair of OpenMP Programs

In this paper, we present a technique for repairing data race errors in parallel programs written in C/C++ and Fortran using the OpenMP API. Our technique can also remove barriers that are deemed unnecessary for correctness. We implement these ideas in our tool called LLOR, which takes a language-independent approach to provide appropriate placements of synchronization constructs to avoid data races. To the best of our knowledge, LLOR is the only tool that can repair parallel programs that use the OpenMP API. We showcase the capabilities of LLOR by performing extensive experiments on 415 parallel programs.

==> figures/data/time_mhs_maxsat.dat <==
mhs	maxsat	label
551	574	a
596	600	a
600	600	a
600	600	a
600	600	a
595	600	a
378	396	a
417	397	a
377	400	a
383	398	a
420	400	a
364	387	a
402	422	a
450	431	a
448	430	a
472	452	a
399	419	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
501	510	a
525	545	a
566	580	a
454	466	a
600	600	a
600	600	a
526	572	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
418	434	a
413	431	a
487	504	a
456	478	a
436	414	a
435	413	a
434	416	a
434	414	a
385	402	a
387	408	a
482	502	a
486	507	a
408	465	a
439	459	a
446	460	a
392	412	a
405	425	a
395	414	a
399	416	a
455	433	a
445	462	a
445	472	a
407	427	a
455	430	a
413	433	a
417	437	a
481	506	a
461	478	a
416	433	a
420	439	a
397	420	a
398	417	a
435	453	a
446	464	a
396	414	a
392	414	a
600	600	a
600	600	a
436	419	a
457	478	a
600	600	a
600	600	a
424	405	a
376	396	a
381	393	a
371	413	a
368	412	a
394	411	a
600	600	a
600	600	a
350	373	a
343	371	a
474	451	a
394	419	a
403	465	a
377	398	a
378	401	a
445	421	a
594	600	a
415	439	a
408	428	a
351	379	a
373	390	a
401	423	a
443	421	a
395	418	a
427	457	a
398	414	a
429	459	a
399	417	a
451	483	a
450	481	a
600	600	a
600	600	a
600	600	a
458	440	a
448	432	a
420	446	a
406	427	a
596	570	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
562	584	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a
600	600	a

